Have I been here before? Learning to Close the Loop with LiDAR Data in Graph-Based SLAM

This work presents an extension of graph-based SLAM methods to exploit the potential of 3D laser scans for loop detection. Every high-dimensional point cloud is replaced by a compact global descriptor, whereby a trained detector decides whether a loop exists. Searching for loops is performed locally in a variable space to consider the odometry drift. Since closing a wrong loop has fatal consequences, an extensive verification is performed before acceptance. The proposed algorithm is implemented as an extension of the widely used state-of-the-art library RTAB-Map, and several experiments show the improvement: During SLAM with a mobile service robot in changing indoor and outdoor campus environments, our approach improves RTAB-Map regarding total number of closed loops. Especially in the presence of significant environmental changes, which typically lead to failure, localization becomes possible by our extension. Experiments with a car in traffic (KITTI benchmark) show the general applicability of our approach. These results are comparable to the state-of-the-art LiDAR method LOAM. The developed ROS package is freely available.

==> Abbildungen/RTAB-Map.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RTAB-Map.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{232.12508322bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98181837)%
    \put(-0.2886568,-0.43128018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.26403613,-0.40291276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RTAB-Map.pdf}}%
    \put(0.41765036,0.80453948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright Synchronization\end{minipage}}}%
    \put(0.46240176,0.7095913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize Sensor Data\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RTAB-Map.pdf}}%
    \put(0.51744849,0.63430803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright STM\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RTAB-Map.pdf}}%
    \put(0.38356634,0.48945167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36510487\unitlength}\centering Loop Closure \&\\ Proximity Detection\end{minipage}}}%
    \put(0.48179335,0.56704698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize New Node\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RTAB-Map.pdf}}%
    \put(0.06267736,0.85898003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright Image(s)\end{minipage}}}%
    \put(0.10592808,0.56728233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright TF\end{minipage}}}%
    \put(0.05099978,0.66118691){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright Odometry\end{minipage}}}%
    \put(0.07523324,0.75831911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright LiDAR\end{minipage}}}%
    \put(0.46239565,0.37351462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize New Link(s)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RTAB-Map.pdf}}%
    \put(0.39466386,0.29221621){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright Graph Optimization\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RTAB-Map.pdf}}%
    \put(0.38356023,0.14696823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36510487\unitlength}\centering Global Map\\ Assembling\end{minipage}}}%
    \put(0.53994555,0.22456367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize Graph\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RTAB-Map.pdf}}%
    \put(0.86216443,0.48828705){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright LTM\end{minipage}}}%
    \put(0.82220733,0.83484004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize Transferred\\ Nodes\end{minipage}}}%
    \put(0.82220586,0.16478877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright \scriptsize Retrieved\\ Nodes\end{minipage}}}%
    \put(0.33586054,0.89862612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright WM\end{minipage}}}%
    \put(0.33569565,0.96719576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76736644\unitlength}\raggedright RTAB-Map\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Abbildungen/RTAB-Map_extension.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RTAB-Map_extension.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{233.30265712bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30250213)%
    \put(-0.71918609,-0.98995338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.69468969,-0.96172914){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RTAB-Map_extension.pdf}}%
    \put(0.70902003,0.11706194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32629289\unitlength}\centering Scan\\ Registration\end{minipage}}}%
    \put(0.20795016,0.21506299){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright Map Data\end{minipage}}}%
    \put(0.45414065,0.11482873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19609721\unitlength}\centering  Loop Detector\end{minipage}}}%
    \put(0.5664911,0.18689256){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright LiDAR Extension\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RTAB-Map_extension.pdf}}%
    \put(-0.01856787,0.14201594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21003284\unitlength}\centering RTAB-\\ Map\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RTAB-Map_extension.pdf}}%
    \put(0.76346317,0.22043755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.6527145,0.1370663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright $\m{\tilde{P}}{}{}{}{\textit{c}}$\end{minipage}}}%
    \put(0.65517634,0.06185204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright $\m{\tilde{P}}{}{}{}{*}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RTAB-Map_extension.pdf}}%
    \put(0.2532678,0.0742638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright Link $\mm{T}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RTAB-Map_extension.pdf}}%
    \put(0.77557245,0.28891803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright Odometry\end{minipage}}}%
    \put(0.5200247,0.28835928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright LiDAR\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RTAB-Map_extension.pdf}}%
    \put(0.2079529,0.1444051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.76349322\unitlength}\raggedright LiDAR Data\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RTAB-Map_extension.pdf}}%
  \end{picture}%
\endgroup%


==> Abbildungen/R_search.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'R_search.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{233.3349324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48796031)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{R_search.pdf}}%
    \put(0.31365886,0.30361576){\color[rgb]{0,0,0}\rotatebox{-15.29338345}{\makebox(0,0)[lt]{\begin{minipage}{0.45272916\unitlength}\centering $g_{\textrm{max}}$\end{minipage}}}}%
    \put(-0.20112424,0.16465118){\color[rgb]{0,0,0}\rotatebox{0.0723408}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering $r$\end{minipage}}}}%
    \put(-0.03662412,0.04142661){\color[rgb]{0,0,0}\rotatebox{0.0723408}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering $t$\end{minipage}}}}%
    \put(0.5138809,0.21277203){\color[rgb]{0,0,0}\rotatebox{-15.75959675}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering $r_{\textrm{min}}$\end{minipage}}}}%
    \put(-0.00390574,0.08526989){\color[rgb]{0,0,0}\rotatebox{0.0723408}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering \scriptsize{loop closures}\end{minipage}}}}%
    \put(0.19656726,0.33248633){\color[rgb]{0,0,0}\rotatebox{-15.75959675}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering $r_{\textrm{min}}$\end{minipage}}}}%
  \end{picture}%
\endgroup%


==> Abbildungen/Sobi.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sobi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{221.10015299bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04785689)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Sobi.pdf}}%
    \put(0.65936617,0.99420428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35336473\unitlength}\centering RGBD Cameras\\ (front/back)\\ \end{minipage}}}%
    \put(0.70141048,0.81102073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27455366\unitlength}\centering 3D LiDAR\\ (SLAM)\end{minipage}}}%
    \put(0.64857419,0.63105708){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38763032\unitlength}\centering Microphone\end{minipage}}}%
    \put(0.74095374,0.51112726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20944899\unitlength}\centering Tablet\end{minipage}}}%
    \put(0.73224958,0.39640615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20944899\unitlength}\centering Sonar\end{minipage}}}%
    \put(0.73067404,0.27654518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20944899\unitlength}\centering Base\end{minipage}}}%
    \put(0.69798392,0.15469545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27455366\unitlength}\centering 2D LiDAR\\ (Safety)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Abbildungen/lidar_registration.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lidar_registration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.4364472bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20564713)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lidar_registration.pdf}}%
    \put(0.01128413,0.19077996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\m{P}{}{}{}{\textit{c}}$\end{minipage}}}%
    \put(0.12277204,0.14639469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20115509\unitlength}\centering Pre-\\ Processing\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lidar_registration.pdf}}%
    \put(0.01128453,0.11427508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\m{P}{}{}{}{*}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lidar_registration.pdf}}%
    \put(0.80260545,0.08663515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright ICP\end{minipage}}}%
    \put(0.46963819,0.11301712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20115509\unitlength}\centering Initial\\ Alignment\end{minipage}}}%
    \put(0.51130441,0.18511784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright Scan Registration\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lidar_registration.pdf}}%
    \put(0.69269366,0.12327274){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\m{T}{}{}{\,\textrm{IA}}{}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lidar_registration.pdf}}%
    \put(0.92294916,0.14552803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\mm{T}$\end{minipage}}}%
    \put(0.35520241,0.2039727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\m{\tilde{P}}{}{}{}{\textit{c}}$\end{minipage}}}%
    \put(0.35520293,0.12746378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.78318581\unitlength}\raggedright $\m{\tilde{P}}{}{}{}{*}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Abbildungen/loop_detector.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loop_detector.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.50105381bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23728076)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{loop_detector.pdf}}%
    \put(0.58295833,0.1669391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24770855\unitlength}\centering AdaBoost\\ Classifier\end{minipage}}}%
    \put(0.03043442,0.23687002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.85431222\unitlength}\raggedright $\m{f}{}{}{}{\textit{c}}$\end{minipage}}}%
    \put(0.17362995,0.1740654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21942335\unitlength}\centering Compare\\ Features\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{loop_detector.pdf}}%
    \put(0.03043485,0.12968198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.85431222\unitlength}\raggedright $\m{f}{}{}{}{\textit{i}}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{loop_detector.pdf}}%
    \put(0.45264805,0.17891368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.85431222\unitlength}\raggedright $\m{x}{}{\textit{i}}{}{\textit{c}}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{loop_detector.pdf}}%
    \put(0.86863166,0.18567566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.85431222\unitlength}\raggedright $\sk{y}{}{\textit{i}}{}{\textit{c}}$\end{minipage}}}%
    \put(0.87583189,0.09787343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.85431222\unitlength}\raggedright $\sk{p}{}{\textit{i}}{}{\textit{c}}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Abbildungen/nodes_detector.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nodes_detector.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{233.33493198bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52036894)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nodes_detector.pdf}}%
    \put(0.44189558,0.3420618){\color[rgb]{0,0,0}\rotatebox{-21.18922233}{\makebox(0,0)[lt]{\begin{minipage}{0.45272915\unitlength}\centering $r(\lambda_{\textrm{max}})$\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{nodes_detector.pdf}}%
    \put(0.22801232,0.24553394){\color[rgb]{0,0,0}\rotatebox{-0.05233958}{\makebox(0,0)[lt]{\begin{minipage}{0.47637078\unitlength}\centering $\m{T}{}{}{}{}$\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{nodes_detector.pdf}}%
  \end{picture}%
\endgroup%


==> Abbildungen/outdoor_experiments.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'outdoor_experiments.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.48633469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64496402)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{outdoor_experiments.pdf}}%
    \put(0.60396006,0.43705821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38184398\unitlength}\raggedright path 1\end{minipage}}}%
    \put(0.59498489,0.13461583){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38184398\unitlength}\raggedright path 4\end{minipage}}}%
    \put(0.32843658,0.41780838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38184398\unitlength}\raggedright path 2\end{minipage}}}%
    \put(0.25729301,0.34083664){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38184398\unitlength}\raggedright path 3\end{minipage}}}%
    \put(0.21689794,0.48754513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38184398\unitlength}\raggedright path 5\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{outdoor_experiments.pdf}}%
  \end{picture}%
\endgroup%

